Jet propagation through inhomogeneous media and shock ionization

In this contribution we present the first numerical simulations of a relativistic outflow propagating through the inner hundreds of parsecs of its host galaxy, including atomic and ionised hydrogen, and the cooling effects of ionisation. Our results are preliminary, but we observe efficient shock ionization of atomic hydrogen in interstellar clouds. The mean density of the interstellar medium in these initial simulations is lower than that expected in typical galaxies, which makes cooling times longer and thus no recombination is observed inside the shocked region. The velocities achieved by the shocked gas in the simulations are in agreement with observational results, although with a wide spectrum of values.

==> README.txt <==
% README.TXT for WileyNJD-v2.cls
% Version 2.0 released 23 June 2017
%
% This software may only be used to prepare an article for publication in the
% Wiley NJD (New Journal Design) journals
% to be published by John Wiley & Sons, Ltd.
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   README.TXT   this file
%   WileyNJD-v2.cls  the LaTeX2e class file
%   wileyNJD-Doc.tex   authors' instructions
%   wileyNJD-Doc.pdf   authors' instructions in PDF format
%
% Typeset wileyNJD-Doc.tex for instructions and examples, or view the PDF.
%
% Simply place WileyNJD-v2.cls and wileyNJD-Doc.tex in your systems usual directories
% and typeset using your LaTeX2e command.
%
%



